The Semimetal-Antiferromagnetic Mott Insulator Quantum Phase Transition of the Hubbard Model on the Honeycomb Lattice

The Hubbard model on the honeycomb lattice undergoes a quantum phase transition from a semimetallic to a Mott insulating phase and from a disordered to an anti-ferromagnetically phase. We show that these transitions occur simultaneously and we calculate the critical coupling $U_c=3.835(14)$ as well as the critical exponents $\nu=1.181(43)$ and $\beta=0.898(37)$ which are expected to fall into the $SU(2)$ Gross-Neveu universality class. For this we employ Hybrid Monte Carlo simulations, extrapolate the single particle gap and the spin structure factors to the thermodynamic and continuous time limits, and perform a data collapse fit. We also determine the zero temperature values of single particle gap and staggered magnetisation on both sides of the phase transition.

==> data/Hubb_K1_Mu0_B0_L3x4_exact.txt <==
0	-15.5610	-15.2367	-15.3989	-15.0746
1	-12.8081	-12.6066	-12.6021	-12.2818
2	-10.5298	-10.3782	-10.2043	-9.8968
2.5	-9.5578	-9.4154	-9.1483	-8.8505
3	-8.6914	-8.5527	-8.1816	-7.8953
3.5	-7.9250	-7.7876	-7.2982	-7.0245
4	-7.2516	-7.1148	-6.4908	-6.2304
4.5	-6.6623	-6.5268	-5.7516	-5.5045
5	-6.1474	-6.0143	-5.0723	-4.8382
6	-5.3015	-5.1761	-3.8623	-3.6528


==> data/all_betas.csv <==
3 1 0.183939166188384 0.00586313524879106
4 1 0.104714095845434 0.00444611351266725
6 1 0.055697310593791 0.00537034132608425
8 1 0.0320212418061773 0.00237894105244386
10 1 0.021229183812473 0.00156448678528877
12 1 0.0135700588306667 0.00283260154700358
3 2 0.387872747828576 0.00554060258188206
4 2 0.236081825246027 0.00567351589166654
6 2 0.123422160642534 0.00809630974272933
8 2 0.067810621733598 0.00284941985625473
10 2 0.0443258958946235 0.00249881018234444
12 2 0.0187540336081306 0.0067638902077183
3 2.5 0.509144273364531 0.00708311576554947
4 2.5 0.337469862309583 0.00574622303688348
6 2.5 0.156405353425901 0.00730735198942463
8 2.5 0.0977633707815506 0.00305631193973361
10 2.5 0.0588474006717395 0.0033176153128037
12 2.5 0.0426531991082689 0.00390964578026089
3 3 0.663664703904658 0.0060418507717902
4 3 0.436304037552343 0.00579665777924158
6 3 0.246802946894989 0.00793139970548683
8 3 0.157144671112712 0.0032015693852105
10 3 0.101456132924551 0.00408856605821202
12 3 0.0717711494924974 0.00505539466739426
3 3.5 0.830395266931672 0.00742416664166566
4 3.5 0.569074897364761 0.00734808543039362
6 3.5 0.365964766076933 0.00788132192349986
8 3.5 0.239162577847572 0.00510345110555305
10 3.5 0.186675566639324 0.00463087401312118
12 3.5 0.128460028214217 0.00776350389113648
8 3.55 0.251551181689878 0.00522820219111651
10 3.55 0.202795362536493 0.0045890144158165
12 3.55 0.0994125219624497 0.0527172258600947
8 3.6 0.260494790075496 0.00458464133547774
10 3.6 0.200989518471339 0.00473268671738674
12 3.6 0.157368925997374 0.00436247537627894
8 3.65 0.274016186434294 0.00485222750901534
10 3.65 0.208869780132376 0.00642537192356135
12 3.65 0.145607632251169 0.0337258118104031
8 3.7 0.294741813111863 0.00381706628276997
10 3.7 0.222780410538617 0.00533519329720729
12 3.7 0.18209719225214 0.00787832203857174
8 3.75 0.301667561617118 0.00895253180246288
10 3.75 0.254951232608501 0.00738957675231876
12 3.75 0.206611413568072 0.0123077005287198
8 3.8 0.317946431806318 0.00508399429538961
10 3.8 0.252025614208876 0.00535208654346577
12 3.8 0.218868352914332 0.00564374674475252
8 3.85 0.342243538257698 0.00960932593288231
10 3.85 0.268899944131532 0.0125324960917501
12 3.85 0.20731979826351 0.0227580453238276
8 3.9 0.340692250931918 0.00540657666124106
10 3.9 0.294881105589864 0.00563736076094801
12 3.9 0.255434630714125 0.00675597184095222
8 3.95 0.388719351041269 0.00886396428131139
10 3.95 0.31049930890702 0.0135696408757727
12 3.95 0.300668042842523 0.0133909461416752
3 4 1.03076548279752 0.0118339299098895
4 4 0.761370604338679 0.00899124397118642
6 4 0.516823242912171 0.00919317196063041
8 4 0.385016464740719 0.00704801030754896
10 4 0.341257899514233 0.00720400586756881
12 4 0.264635004863897 0.0170797667750127
3 4.5 1.30280155711226 0.0128209636338612
4 4.5 1.02909895016262 0.0102571756955918
6 4.5 0.768433759474912 0.0110949675203304
8 4.5 0.646359936623085 0.0185984163837566
10 4.5 0.656789260157069 0.0170618764701926
12 4.5 0.485531736320925 0.0964262519576664
3 5 1.62571018059223 0.010746094830496
4 5 1.2950772068482 0.013560344943907
6 5 1.02501078472921 0.0173055545463695
8 5 1.11734286043585 0.0633400166229143
10 5 1.03390951732397 0.121150075253313
3 5.5 1.96786819136751 0.00940681984249407
6 5.5 1.53448683335338 0.0182987693275248


==> data/all_converged.txt <==
10 0	-1.538127e+01 -6.375109e-14 0	-15.2886 0.000572224 -0.000572224	2.000000e-02
11 0	-1.542480e+01 -3.023189e-14 0	-15.3178 8.98971e-06 -3.75309e-07	2.000000e-02
2 0	-1.130931e+01 -1.889139e-03 -0.00158	-11.2576 0.000156384 -0.171769	2.000000e-02
3 0	-1.323542e+01 4.185848e-17 -0.00051	-12.7304 6.06933e-10 -0.384819	2.000000e-02
4 0	-1.451600e+01 -2.281991e-06 0	-14.3849 0.00025403 4.086e-09	2.000000e-02
5 0	-1.497151e+01 -6.620615e-10 0	-14.7513 9.91811e-05 0	2.000000e-02
6 0	-1.506742e+01 -7.392828e-14 0	-14.9723 2.94942e-05 0	2.000000e-02
7 0	-1.518872e+01 -4.181945e-11 0	-15.1192 6.23281e-07 0	2.000000e-02
8 0	-1.526877e+01 -1.106754e-15 0	-15.1938 0 0	2.000000e-02
9 0	-1.533218e+01 6.120798e-13 0	-15.2473 2.19466e-10 -2.19501e-10	2.000000e-02
10 0	-1.538127e+01 -6.375109e-14 0	-15.2907 0 0	5E-2
11 0	-1.542480e+01 -3.023189e-14 0	-15.3175 9.97e-05 -0.0001	5E-2
2 0	-1.130931e+01 -1.889139e-03 -0.00158	-11.3053 3.24e-05 -0.04083	5E-2
3 0	-1.323542e+01 4.185848e-17 -0.00051	-12.969 1e-07 -6e-05	5E-2
4 0	-1.451600e+01 -2.281991e-06 0	-14.3069 -1e-06 0	5E-2
5 0	-1.497151e+01 -6.620615e-10 0	-14.6224 2e-07 0	5E-2
6 0	-1.506742e+01 -7.392828e-14 0	-14.9578 0 0	5E-2
7 0	-1.518872e+01 -4.181945e-11 0	-15.1192 5e-07 0	5E-2
8 0	-1.526877e+01 -1.106754e-15 0	-15.1983 1.51e-05 0	5E-2
9 0	-1.533218e+01 6.120798e-13 0	-15.2465 3.2e-06 0	5E-2
10 1	-1.263292e+01 -5.312023e-06 0	-12.4849 -7.96379e-08 7.96379e-08	2.000000e-02
11 1	-1.267537e+01 -9.004221e-10 0	-12.5233 2.77869e-07 0	2.000000e-02
2 1	-8.594863e+00 -6.734042e-07 -0.12076	-8.57558 -0.0143504 -3.92401e-10	2.000000e-02
3 1	-1.069545e+01 7.064473e-06 0	-10.17 -0.0777939 0	2.000000e-02
4 1	-1.195115e+01 -1.111611e-14 1e-05	-11.6 0.000295627 0	2.000000e-02
5 1	-1.220569e+01 -3.771692e-16 0	-11.9106 1.23374e-05 0	2.000000e-02
6 1	-1.244101e+01 -1.147693e-14 0	-12.1469 9.81891e-05 0	2.000000e-02
7 1	-1.253016e+01 -4.426320e-14 0	-12.3089 4.95183e-05 5.16985e-08	2.000000e-02
8 1	-1.255699e+01 2.186619e-14 0	-12.4054 1.97597e-12 0	2.000000e-02
9 1	-1.259511e+01 -4.522424e-15 1e-05	-12.4517 0.00013596 0	2.000000e-02
10 1	-1.263292e+01 -5.312023e-06 0	-12.4914 0 0	5E-2
11 1	-1.267537e+01 -9.004221e-10 0	-12.5237 7e-06 0	5E-2
2 1	-8.594863e+00 -6.734042e-07 -0.12076	-8.57431 -0.056631 0	5E-2
3 1	-1.069545e+01 7.064473e-06 0	-10.1619 -0.260153 0	5E-2
4 1	-1.195115e+01 -1.111611e-14 1e-05	-11.5281 -0.013177 0	5E-2
5 1	-1.220569e+01 -3.771692e-16 0	-11.9288 2.3e-06 0	5E-2
6 1	-1.244101e+01 -1.147693e-14 0	-12.1759 0 0	5E-2
7 1	-1.253016e+01 -4.426320e-14 0	-12.3097 0 0	5E-2
8 1	-1.255699e+01 2.186619e-14 0	-12.401 0 0	5E-2
9 1	-1.259511e+01 -4.522424e-15 1e-05	-12.4521 4.6e-06 0	5E-2
10 2.5	-9.446569e+00 -1.402194e-13 0	-9.04274 3.99786e-05 0	2.000000e-02
11 2.5	-9.459537e+00 6.662466e-14 0	-9.07326 4.44841e-06 0	2.000000e-02
2 2.5	-5.424497e+00 -1.683094e-07 -0.06757	-5.3048 -0.0758846 2.47682e-08	2.000000e-02
3 2.5	-7.727667e+00 -1.172320e-05 0	-6.80666 0.00682672 0	2.000000e-02
4 2.5	-8.991103e+00 1.255631e-07 0	-8.18621 0.000162771 0	2.000000e-02
5 2.5	-9.134724e+00 2.600767e-13 0	-8.58718 0.000960783 0	2.000000e-02
6 2.5	-9.297556e+00 -2.658984e-14 0	-8.74308 7.9108e-05 0	2.000000e-02
7 2.5	-9.375624e+00 -7.908951e-14 0	-8.8567 6.43341e-05 0	2.000000e-02
8 2.5	-9.399201e+00 -1.766391e-13 0	-8.94509 6.88728e-07 6.92603e-07	2.000000e-02
9 2.5	-9.415799e+00 -1.125853e-13 0	-8.99499 9.99201e-16 0	2.000000e-02
10 2.5	-9.446569e+00 -1.402194e-13 0	-9.04466 0.0009376 0.00094	5E-2
11 2.5	-9.459537e+00 6.662466e-14 0	-9.0723 1e-07 0	5E-2
2 2.5	-5.424497e+00 -1.683094e-07 -0.06757	-5.30075 -0.210104 0	5E-2
3 2.5	-7.727667e+00 -1.172320e-05 0	-6.88546 -0.269005 0	5E-2
4 2.5	-8.991103e+00 1.255631e-07 0	-8.29271 6.26e-05 0	5E-2
5 2.5	-9.134724e+00 2.600767e-13 0	-8.58608 1.62e-05 0	5E-2
6 2.5	-9.297556e+00 -2.658984e-14 0	-8.75538 1e-07 0	5E-2
7 2.5	-9.375624e+00 -7.908951e-14 0	-8.85679 2e-07 0	5E-2
8 2.5	-9.399201e+00 -1.766391e-13 0	-8.94821 0 0	5E-2
9 2.5	-9.415799e+00 -1.125853e-13 0	-9.00019 2e-07 0	5E-2
10 2	-1.038713e+01 2.149320e-13 4e-05	-10.0954 1.48633e-05 0	2.000000e-02
11 2	-1.041885e+01 -2.133970e-14 0	-10.1283 9.99201e-16 0	2.000000e-02
2 2	-6.369865e+00 -5.833776e-09 -0.09655	-6.29943 -0.0499886 2.50004e-11	2.000000e-02
3 2	-8.605178e+00 2.037125e-04 0	-7.96707 0.00697917 0	2.000000e-02
4 2	-9.907736e+00 6.367214e-08 0	-9.32155 0.000147069 0	2.000000e-02
5 2	-1.007378e+01 4.141845e-12 0	-9.61979 0.000425559 0	2.000000e-02
6 2	-1.024130e+01 7.002038e-14 0	-9.783 8.53553e-05 0	2.000000e-02
7 2	-1.032158e+01 -4.267420e-15 0	-9.91572 3.02079e-05 5.91299e-10	2.000000e-02
8 2	-1.034215e+01 -6.733416e-14 0	-9.98294 3.23095e-10 0	2.000000e-02
9 2	-1.036444e+01 -2.588988e-13 3e-05	-10.0552 7.89661e-05 0	2.000000e-02
10 2	-1.038713e+01 2.149320e-13 4e-05	-10.0896 1e-07 0	5E-2
11 2	-1.041885e+01 -2.133970e-14 0	-10.1292 4e-07 0	5E-2
2 2	-6.369865e+00 -5.833776e-09 -0.09655	-6.29625 -0.149702 0	5E-2
3 2	-8.605178e+00 2.037125e-04 0	-7.96661 5.07e-05 0	5E-2
4 2	-9.907736e+00 6.367214e-08 0	-9.31973 3.9e-06 0	5E-2
5 2	-1.007378e+01 4.141845e-12 0	-9.61851 1.57e-05 0	5E-2
6 2	-1.024130e+01 7.002038e-14 0	-9.81166 3e-07 0	5E-2
7 2	-1.032158e+01 -4.267420e-15 0	-9.91558 0 0	5E-2
8 2	-1.034215e+01 -6.733416e-14 0	-9.9901 0 0	5E-2
9 2	-1.036444e+01 -2.588988e-13 3e-05	-10.0555 1e-07 0	5E-2
10 3.5	-7.848330e+00 -7.530043e-12 0	-7.2001 1.97627e-05 6.1779e-09	2.000000e-02
11 3.5	-7.858769e+00 -3.082299e-11 0	-6.46986 0.454403 0.490528	2.000000e-02
2 3.5	-3.929831e+00 -2.044735e-06 -2e-05	-3.3433 -0.682449 0.1351	2.000000e-02
3 3.5	-5.625249e+00 3.109318e-14 -4e-05	-4.88136 -0.14346 0	2.000000e-02
4 3.5	-7.510127e+00 9.000618e-09 0	-6.47965 0.000627706 0	2.000000e-02
5 3.5	-7.562728e+00 2.202058e-14 0	-6.78432 0.000416777 3.05937e-07	2.000000e-02
6 3.5	-7.709801e+00 4.065498e-14 0	-6.92139 6.77613e-05 0	2.000000e-02
7 3.5	-7.782225e+00 2.077889e-11 0	-7.02821 5.01716e-05 1.986e-10	2.000000e-02
8 3.5	-7.822712e+00 -8.631897e-14 0	-7.08706 6.3793e-08 6.38056e-08	2.000000e-02
9 3.5	-7.834827e+00 -2.250908e-13 0	-7.16015 2.89116e-06 0	2.000000e-02
10 3.5	-7.848330e+00 -7.530043e-12 0	-6.85416 0.230961 0.17854	5E-2
11 3.5	-7.858769e+00 -3.082299e-11 0	-7.03247 0.103331 0.15415	5E-2
2 3.5	-3.929831e+00 -2.044735e-06 -2e-05	-3.62468 -0.623771 0.09106	5E-2
3 3.5	-5.625249e+00 3.109318e-14 -4e-05	-4.87194 -0.422455 0	5E-2
4 3.5	-7.510127e+00 9.000618e-09 0	-6.47879 -0.000241 0	5E-2
5 3.5	-7.562728e+00 2.202058e-14 0	-6.78624 1.39e-05 0	5E-2
6 3.5	-7.709801e+00 4.065498e-14 0	-6.90339 3.4e-06 0	5E-2
7 3.5	-7.782225e+00 2.077889e-11 0	-7.02854 2e-07 0	5E-2
8 3.5	-7.822712e+00 -8.631897e-14 0	-7.0947 0 0	5E-2
9 3.5	-7.834827e+00 -2.250908e-13 0	-7.16035 0 0	5E-2
10 3	-8.597888e+00 -4.664585e-13 0	-8.07973 1.95896e-05 0	2.000000e-02
11 3	-8.610842e+00 -2.240725e-13 0	-8.10651 0 0	2.000000e-02
2 3	-4.603202e+00 -1.647635e-06 0.01715	-4.40638 -0.254043 0.0960681	2.000000e-02
3 3	-6.599760e+00 -1.780997e-14 -2e-05	-5.82023 -0.145135 0	2.000000e-02
4 3	-8.177590e+00 3.096328e-07 0	-7.30728 -0.104745 0	2.000000e-02
5 3	-8.226445e+00 -3.687328e-14 1e-05	-7.64505 0.000440108 0	2.000000e-02
6 3	-8.455080e+00 -2.171180e-14 0	-7.79821 7.35472e-05 0	2.000000e-02
7 3	-8.530686e+00 2.824796e-12 0	-7.90076 5.5863e-05 0	2.000000e-02
8 3	-8.565903e+00 1.715815e-14 0	-7.97777 1.17078e-05 1.379e-09	2.000000e-02
9 3	-8.581322e+00 -3.172462e-14 0	-8.03131 2.35748e-06 0	2.000000e-02
10 3	-8.597888e+00 -4.664585e-13 0	-8.07774 0 0	5E-2
11 3	-8.610842e+00 -2.240725e-13 0	-8.10704 0 0	5E-2
2 3	-4.603202e+00 -1.647635e-06 0.01715	-4.40021 -0.497685 0.10542	5E-2
3 3	-6.599760e+00 -1.780997e-14 -2e-05	-5.85238 -0.336323 0	5E-2
4 3	-8.177590e+00 3.096328e-07 0	-7.28847 -6e-06 0	5E-2
5 3	-8.226445e+00 -3.687328e-14 1e-05	-7.6442 1.94e-05 0	5E-2
6 3	-8.455080e+00 -2.171180e-14 0	-7.78831 1e-07 0	5E-2
7 3	-8.530686e+00 2.824796e-12 0	-7.90097 2e-07 0	5E-2
8 3	-8.565903e+00 1.715815e-14 0	-7.97824 3.46e-05 3e-05	5E-2
9 3	-8.581322e+00 -3.172462e-14 0	-8.03173 2e-07 0	5E-2
10 4.5	-6.607541e+00 -1.009297e-13 0	-3.76 1.97673 -3.62081	2.000000e-02
11 4.5	-6.617060e+00 -2.081425e-13 0	-4.37098 -1.5809 -9.49988	2.000000e-02
2 4.5	-2.037180e+00 7.783155e-08 0	-0.939405 -1.58836 0	2.000000e-02
3 4.5	-4.418330e+00 -1.562587e-11 -2e-05	-3.4976 -0.0732789 0	2.000000e-02
4 4.5	-6.340446e+00 6.592648e-08 0	-5.02969 0.00122376 0	2.000000e-02
5 4.5	-6.413158e+00 -4.438368e-11 0	-5.2741 5.68139e-05 0	2.000000e-02
6 4.5	-6.480887e+00 -2.790823e-14 0	-5.39729 5.25821e-05 0	2.000000e-02
7 4.5	-6.546749e+00 -4.883695e-11 0	-5.47801 -0.00312456 0	2.000000e-02
8 4.5	-6.594726e+00 -4.124904e-13 0	-5.55812 3.22783e-07 5.30065e-12	2.000000e-02
9 4.5	-6.599064e+00 -3.520448e-14 0	9.41178 -0.671892 -29.9217	2.000000e-02
10 4.5	-6.607541e+00 -1.009297e-13 0	2.41457 2.08433 -18.0256	5E-2
11 4.5	-6.617060e+00 -2.081425e-13 0	-19.3678 13.3318 18.3076	5E-2
2 4.5	-2.037180e+00 7.783155e-08 0	-1.69491 -1.0295 0.1035	5E-2
3 4.5	-4.418330e+00 -1.562587e-11 -2e-05	-3.40065 -1.04849 0	5E-2
4 4.5	-6.340446e+00 6.592648e-08 0	-5.02768 -0.02334 0	5E-2
5 4.5	-6.413158e+00 -4.438368e-11 0	-5.24722 -0.114743 0	5E-2
6 4.5	-6.480887e+00 -2.790823e-14 0	-5.40608 2e-07 0	5E-2
7 4.5	-6.546749e+00 -4.883695e-11 0	-5.47955 -0.007136 0	5E-2
8 4.5	-6.594726e+00 -4.124904e-13 0	-5.5653 0 0	5E-2
9 4.5	-6.599064e+00 -3.520448e-14 0	0.962897 0.670341 -8.80351	5E-2
10 4	-7.189788e+00 -1.762473e-11 0	7.9712 1.40219 -21.0103	2.000000e-02
11 4	-7.195025e+00 -2.657681e-11 0	-7.34297 0.675974 -2.03546	2.000000e-02
2 4	-2.294828e+00 1.340325e-07 0	-2.31672 -0.903641 0	2.000000e-02
3 4	-5.090154e+00 -3.577326e-10 -2e-05	-4.29146 0.00250909 0	2.000000e-02
4 4	-6.886704e+00 2.158879e-08 0	-5.73108 0.000516399 0	2.000000e-02
5 4	-6.974328e+00 -6.862751e-09 0	-5.99641 0.000755599 0	2.000000e-02
6 4	-7.053081e+00 -1.110709e-13 0	-6.12242 4.82997e-05 0	2.000000e-02
7 4	-7.123710e+00 6.662508e-10 0	-6.23421 5.34339e-05 0	2.000000e-02
8 4	-7.168563e+00 -1.340403e-13 0	-6.2965 4.2945e-06 6.99499e-10	2.000000e-02
9 4	-7.176572e+00 -6.502784e-14 0	-6.35701 3.41426e-09 1.28804e-06	2.000000e-02
10 4	-7.189788e+00 -1.762473e-11 0	5.45148 0.766101 -15.5272	5E-2
11 4	-7.195025e+00 -2.657681e-11 0	5.02286 0.907144 -16.6481	5E-2
2 4	-2.294828e+00 1.340325e-07 0	-2.70607 -1.34804 0.16587	5E-2
3 4	-5.090154e+00 -3.577326e-10 -2e-05	-4.02468 -0.79826 0	5E-2
4 4	-6.886704e+00 2.158879e-08 0	-5.73022 -0.002606 0	5E-2
5 4	-6.974328e+00 -6.862751e-09 0	-5.97925 -0.005519 0	5E-2
6 4	-7.053081e+00 -1.110709e-13 0	-6.12955 4e-07 0	5E-2
7 4	-7.123710e+00 6.662508e-10 0	-6.23458 5e-07 0	5E-2
8 4	-7.168563e+00 -1.340403e-13 0	-6.28991 0 0	5E-2
9 4	-7.176572e+00 -6.502784e-14 0	-6.34002 0 0.0401	5E-2
10 5	-6.102754e+00 -3.875025e-14 0	1.00105 0.815179 -12.2158	2.000000e-02
11 5	-6.111058e+00 -1.419698e-14 0	-2.71475 0.548961 1.12075	2.000000e-02
2 5	-1.408484e+00 1.551023e-08 0	-0.589509 -1.5638 0	2.000000e-02
3 5	-4.038144e+00 -3.833436e-11 -1e-05	-2.92988 -0.184831 0	2.000000e-02
4 5	-5.861721e+00 2.043996e-08 0	-4.3848 0.00334329 0	2.000000e-02
5 5	-5.914148e+00 -3.647321e-09 0	-4.60395 0.000441471 2.569e-10	2.000000e-02
6 5	-5.980760e+00 -5.922346e-14 0	-4.74309 0.00165811 0	2.000000e-02
7 5	-6.041936e+00 -1.305677e-12 0	-4.8386 0.000393614 0	2.000000e-02
8 5	-6.091815e+00 -8.413279e-13 0	-4.8926 4.71718e-08 2.48992e-11	2.000000e-02
9 5	-6.095425e+00 -6.323414e-14 0	5.01359 2.53102 -17.4948	2.000000e-02
10 5	-6.102754e+00 -3.875025e-14 0	2.83122 0.906499 -13.6584	5E-2
11 5	-6.111058e+00 -1.419698e-14 0	-2.70188 0.0005155 0.92059	5E-2
2 5	-1.408484e+00 1.551023e-08 0	-0.996453 -1.54087 0	5E-2
3 5	-4.038144e+00 -3.833436e-11 -1e-05	-2.83659 -1.2599 0	5E-2
4 5	-5.861721e+00 2.043996e-08 0	-4.31696 -1.2023 0	5E-2
5 5	-5.914148e+00 -3.647321e-09 0	-4.5953 -0.260221 0.00041	5E-2
6 5	-5.980760e+00 -5.922346e-14 0	-4.73243 -1e-06 0	5E-2
7 5	-6.041936e+00 -1.305677e-12 0	-4.8392 -1.6e-05 0	5E-2
8 5	-6.091815e+00 -8.413279e-13 0	-4.89349 0 0	5E-2
9 5	-6.095425e+00 -6.323414e-14 0	-0.121194 1.51737 -8.26477	5E-2
10 6	-5.270168e+00 7.188694e-15 0	4.03764 -0.153801 -5.85152	2.000000e-02
11 6	-5.277142e+00 -1.885159e-13 0	-1.57068 0.528822 0.924338	2.000000e-02
2 6	-1.170055e+00 1.853808e-09 0	0.0633436 -1.92324 0	2.000000e-02
3 6	-3.434515e+00 -2.983408e-10 0	-1.91875 -0.201915 0	2.000000e-02
4 6	-5.071017e+00 1.875956e-09 0	-3.24202 -0.309991 0	2.000000e-02
5 6	-5.111700e+00 9.081538e-14 0	-3.44291 -0.143275 9.09053e-05	2.000000e-02
6 6	-5.157372e+00 -1.063663e-12 0	-3.55164 0.000107831 0.00030606	2.000000e-02
7 6	-5.211511e+00 -2.036045e-14 0	-3.64669 -4.578e-05 4.445e-10	2.000000e-02
8 6	-5.262254e+00 -4.153431e-13 0	-0.265254 0.817141 -8.27016	2.000000e-02
9 6	-5.264505e+00 -2.259651e-14 0	-6.45863 -1.54397 -6.58714	2.000000e-02
10 6	-5.270168e+00 7.188694e-15 0	-1.82549 0.519581 0.90877	5E-2
11 6	-5.277142e+00 -1.885159e-13 0	-1.64737 -0.108986 1.07807	5E-2
2 6	-1.170055e+00 1.853808e-09 0	-0.249334 -2.00523 0	5E-2
3 6	-3.434515e+00 -2.983408e-10 0	-1.7317 -1.06783 0	5E-2
4 6	-5.071017e+00 1.875956e-09 0	-3.19829 -1.0949 0	5E-2
5 6	-5.111700e+00 9.081538e-14 0	-3.43275 -0.52586 0	5E-2
6 6	-5.157372e+00 -1.063663e-12 0	-3.53891 -2.4e-05 0	5E-2
7 6	-5.211511e+00 -2.036045e-14 0	-3.64335 -0.007825 0	5E-2
8 6	-5.262254e+00 -4.153431e-13 0	-2.20334 0.275072 -4.92678	5E-2
9 6	-5.264505e+00 -2.259651e-14 0	-0.445053 0.810648 -7.91412	5E-2


==> data/b_10.csv <==
1 0.021229183812473 0.00156448678528877 0.810853735152436 0.104077764866162
1 0.0212291848893869 0.00156448670867856 0.810853650753919 0.104077764507433
2.5 0.0588474006717395 0.0033176153128037 6.86033501256798 0.513741449720667
2.5 0.0588474003578906 0.00331761533090579 6.86033518631014 0.513741450680892
2 0.0443258958946235 0.00249881018234444 4.06312766612609 0.315398059028682
2 0.0443258975772238 0.00249881009717533 4.06312759803979 0.315398059396369
3.55 0.202795362536493 0.0045890144158165 23.4626258913205 2.26732339939925
3.55 0.202795362831936 0.00458901440977001 23.4626255978579 2.26732339742502
3.5 0.186675566639324 0.00463087401312118 21.5456170129225 1.85936834923314
3.5 0.186675567691072 0.0046308739901233 21.5456165831271 1.85936834817697
3.65 0.208869780132376 0.00642537192356135 31.7679671120353 3.03217837925568
3.65 0.208869779665966 0.00642537193703204 31.7679674710126 3.0321783815685
3.6 0.200989518471339 0.00473268671738674 27.2497084887966 2.17835670272951
3.6 0.200989519204036 0.00473268670162818 27.249708054798 2.17835670117471
3.75 0.254951232608501 0.00738957675231876 36.1699502134649 3.77429969145215
3.75 0.254951232706942 0.00738957675331842 36.1699505495386 3.77429969456907
3.7 0.222780410538617 0.00533519329720729 30.2896554371227 2.51028129621902
3.7 0.222780410084914 0.00533519330735568 30.2896556941199 2.51028129733795
3.85 0.268899944131532 0.0125324960917501 52.1301046848045 7.1388125536813
3.85 0.268899944799423 0.0125324960619722 52.1301039636167 7.13881254747836
3.8 0.252025614208876 0.00535208654346577 39.9397862120346 3.16981245230728
3.8 0.252025614761181 0.00535208653240552 39.9397857727764 3.16981244994393
3.95 0.31049930890702 0.0135696408757727 60.1801294683891 8.06990754740731
3.95 0.310499310422115 0.0135696408210851 60.1801280295768 8.06990754372255
3.9 0.294881105589864 0.00563736076094801 40.6691169695012 4.08636958675737
3.9 0.29488110597833 0.00563736075339746 40.669116021054 4.08636958048691
3 0.101456132924551 0.00408856605821202 11.5326970265368 0.881567827978972
3 0.101456132698612 0.00408856606691866 11.5326971350401 0.88156782834996
4.5 0.656789260157069 0.0170618764701926 107.050168869509 19.7269887798802
4.5 0.656789444960291 0.0170618720452902 107.050147900231 19.7269880166012
4 0.341257899514233 0.00720400586756881 47.586374676982 4.82400650640461
4 0.341257899637518 0.00720400586285119 47.586374064425 4.82400650231268
5 1.03390951732397 0.121150075253313 89.2845356124953 155.57650522381


==> data/b_12.csv <==
1 0.0135700588306667 0.00283260154700358 0.976132983634412 0.146132187005755
1 0.013570051008777 0.00283260312596362 0.976133248320624 0.146132187989741
2.5 0.0426531991082689 0.00390964578026089 7.10710596935486 0.550670532778325
2.5 0.0426532003011144 0.00390964567718182 7.10710588155141 0.550670532804804
2 0.0187540336081306 0.0067638902077183 4.07385944499972 0.376284596470247
2 0.0187540234818332 0.00676389377334818 4.07385975040233 0.37628459585594
3.55 0.0994125219624497 0.0527172258600947 53.0800773469102 5.75329672154031
3.5 0.128460028214217 0.00776350389113648 36.8935102200835 2.27110954886014
3.5 0.128460027808206 0.0077635039170897 36.893510467694 2.27110955093712
3.65 0.145607632251169 0.0337258118104031 54.0251044642033 8.08209042007563
3.6 0.157368925997374 0.00436247537627894 35.4321427813418 1.68478823672004
3.6 0.157368925523068 0.00436247538840347 35.4321430648794 1.68478823784363
3.75 0.206611413568072 0.0123077005287198 56.3840400649767 4.89129341977402
3.75 0.206611414194418 0.0123077005032826 56.3840398893841 4.89129342216082
3.7 0.18209719225214 0.00787832203857174 45.3451769399828 2.58956823286901
3.7 0.182097193425514 0.0078783219918073 45.3451764911121 2.58956823217555
3.85 0.20731979826351 0.0227580453238276 83.2803381364859 8.27380886031644
3.85 0.207319797827349 0.0227580453655833 83.2803384578488 8.2738088609903
3.8 0.218868352914332 0.00564374674475252 47.6041647486266 2.80063139992169
3.8 0.218868354433034 0.00564374670922135 47.6041635892962 2.80063139562643
3.95 0.300668042842523 0.0133909461416752 61.795611049396 9.41526736965212
3.95 0.300668042614389 0.0133909461515273 61.7956113573331 9.41526737283579
3.9 0.255434630714125 0.00675597184095222 60.2068707104479 4.02758311448544
3.9 0.25543463143178 0.00675597182464587 60.2068700475986 4.02758311204562
3 0.0717711494924974 0.00505539466739426 14.9432595362677 1.01299081908308
3 0.0717711490249884 0.0050553946942564 14.9432595361602 1.01299081815342
4.5 0.485531736320925 0.0964262519576664 242.022996932011 60.3363099424439
4 0.264635004863897 0.0170797667750127 88.7543049195703 7.8748018586699
4 0.264635003877773 0.0170797668260741 88.7543055416776 7.8748018576213


==> data/b_3.csv <==
1 0.183939166188384 0.00586313524879106 5.7144816338092 3.19550159315731
1 0.183939162096759 0.00586313535349967 5.71448377806925 3.19550162781648
2.5 0.509144273364531 0.00708311576554947 24.4479855235911 8.52157727527547
2.5 0.509144274862517 0.00708311574950253 24.4479830050227 8.52157725553298
2 0.387872747828576 0.00554060258188206 5.52525471074701 5.15106784008756
2 0.387872742292184 0.00554060265516465 5.52526797851459 5.15106796132774
3.5 0.830395266931672 0.00742416664166566 12.3106691054454 14.3589532280926
3.5 0.830395262572308 0.0074241666807132 12.3106937876274 14.3589533010566
3 0.663664703904658 0.0060418507717902 -9.9950503499691 8.0286339818227
3 0.6636647009581 0.00604185079614828 -9.99504548609667 8.02863400760258
4.5 1.30280155711226 0.0128209636338612 -3.66051364644561 29.5784419367947
4.5 1.30280161146345 0.0128209631207641 -3.6607354213485 29.5784415228781
4 1.03076548279752 0.0118339299098895 -3.83135766932449 28.7775099373777
4 1.03076570981177 0.0118339272315206 -3.83241629463015 28.7775041192085
5.5 1.96786819136751 0.00940681984249407 -41.3362662945789 46.6667338383035
5.5 1.96786819464675 0.00940681983421068 -41.3363084077811 46.6667337588998
5 1.62571018059223 0.010746094830496 80.3941441102265 45.7064704345178
5 1.62571018193724 0.0107460948283948 80.3941050937082 45.7064703117186


==> data/b_4.csv <==
1 0.104714095845434 0.00444611351266725 0.427149851683757 1.5696030934582
1 0.104714094017802 0.0044461135773177 0.427150948533112 1.56960312691538
2.5 0.337469862309583 0.00574622303688348 -2.85388753226956 4.77781170742905
2.5 0.33746986347789 0.00574622301552927 -2.85388342857115 4.7778117484017
2 0.236081825246027 0.00567351589166654 -0.0407877405171158 2.7738818855784
2 0.236082036078503 0.00567351147310512 -0.0410941066636977 2.77387757234609
3.5 0.569074897364761 0.00734808543039362 16.3807804066637 10.5135086362805
3 0.436304037552343 0.00579665777924158 20.5776501201389 7.5489289792531
3 0.436304037552343 0.00579665777921663 20.5776501201389 7.54892897903287
4.5 1.02909895016262 0.0102571756955918 -21.1158118640073 25.5158781568715
4.5 1.02909894582545 0.0102571757298649 -21.115790295352 25.5158783353857
4 0.761370604338679 0.00899124397118642 39.6862602443214 16.2670916560867
4 0.761370575396033 0.00899124430117989 39.6862592814216 16.267091708538
5 1.2950772068482 0.013560344943907 17.3045788382421 35.7684161068662
5 1.2950772068482 0.0135603449420827 17.3045788382421 35.7684161068567


==> data/b_6.csv <==
1 0.055697310593791 0.00537034132608425 1.02783089141129 0.580822202710077
1 0.0556973099421552 0.00537034137830097 1.02783101048146 0.580822204694302
2.5 0.156405353425901 0.00730735198942463 8.15606402722518 2.67902112112665
2.5 0.156405352729281 0.00730735201445411 8.15606442204948 2.6790211253435
2 0.123422160642534 0.00809630974272933 2.16314099064338 2.68347451807808
2 0.123422162849463 0.00809630957829444 2.16313932707895 2.6834744854082
3.5 0.365964766076933 0.00788132192349986 12.7417032852187 6.09034864026443
3.5 0.365964770763476 0.00788132183955412 12.7416987009734 6.09034859763359
3 0.246802946894989 0.00793139970548683 5.81259142042027 4.66522377390189
3 0.246802948195155 0.00793139967209185 5.8125900661841 4.66522375382907
4.5 0.768433759474912 0.0110949675203304 42.0331028388635 23.1008049373228
4.5 0.768433755025712 0.011094967570252 42.0331114981171 23.1008050305018
4 0.516823242912171 0.00919317196063041 12.0553317879406 9.2197053500068
4 0.516823244944096 0.00919317193210618 12.0553305162244 9.21970534442478
5.5 1.53448683335338 0.0182987693275248 191.914844238388 58.4325413165709
5.5 1.53448683294761 0.0182987693169437 191.914817963138 58.4325411398885
5 1.02501078472921 0.0173055545463695 150.32643738485 26.632986373024
5 1.02501080130788 0.0173055543913932 150.326432635664 26.6329863530646


==> data/b_8.csv <==
1 0.0320212418061773 0.00237894105244386 0.593607167766486 0.221882594567922
1 0.0320212419268454 0.00237894104412402 0.59360715589698 0.221882594356946
2.5 0.0977633707815506 0.00305631193973361 6.09454769315268 0.923475359213989
2.5 0.0977633709364699 0.0030563119341817 6.09454750138835 0.92347535690599
2 0.067810621733598 0.00284941985625473 2.87107452228492 0.612262500052933
2 0.0678106219351145 0.00284941984677281 2.8710743859189 0.612262498186133
3.55 0.251551181689878 0.00522820219111651 16.0738923070243 3.29232873894369
3.55 0.251551183046975 0.00522820216808056 16.073890969989 3.29232872897703
3.5 0.239162577847572 0.00510345110555305 20.6242876028863 2.57690666021429
3.5 0.239162577403059 0.00510345111461231 20.6242878202333 2.57690666159811
3.65 0.274016186434294 0.00485222750901534 15.6669808989209 3.30121455919296
3.65 0.274016181273526 0.00485222758889343 15.6669863761868 3.3012145955769
3.6 0.260494790075496 0.00458464133547774 16.2323597517582 2.8832205313007
3.6 0.260494790319946 0.0045846413318534 16.2323595354055 2.88322052989797
3.75 0.301667561617118 0.00895253180246288 24.4600994065439 5.57425404176669
3.75 0.301667560697896 0.0089525318272336 24.4601003014428 5.57425404784973
3.7 0.294741813111863 0.00381706628276997 20.6432218682335 2.85434561739958
3.7 0.294741815256663 0.00381706625887302 20.6432196343495 2.85434560680039
3.85 0.342243538257698 0.00960932593288231 24.8516031326155 5.89315194228673
3.85 0.342243537244742 0.00960932595714427 24.8516036389167 5.89315194296998
3.8 0.317946431806318 0.00508399429538961 25.3879521343185 3.91423682921174
3.8 0.31794643254198 0.00508399428321063 25.3879509134712 3.91423682210233
3.95 0.388719351041269 0.00886396428131139 25.0607461864918 6.56790966554141
3.95 0.388719347289361 0.0088639643408209 25.0607493565686 6.56790967133361
3.9 0.340692250931918 0.00540657666124106 35.2006809372925 3.94298660231454
3.9 0.34069225086095 0.00540657666169164 35.2006809034039 3.94298660158365
3 0.157144671112712 0.0032015693852105 6.26076238299402 1.77448091936365
3 0.157144671713535 0.00320156937372685 6.26076162854342 1.77448091007141
4.5 0.646359936623085 0.0185984163837566 106.789741391059 19.4016404156538
4.5 0.646359936623085 0.0185984163857883 106.789741391059 19.4016404175826
4 0.385016464740719 0.00704801030754896 49.6476431438822 6.17021315681777
4 0.385016465266106 0.00704801030088256 49.647642501405 6.17021315420146
5 1.11734286043585 0.0633400166229143 121.992754468174 85.8934832578678
5 1.11734286356503 0.063340016474433 121.992751611272 85.8934832388073


==> pics/l_102_t_64_u_10_m_0_new.csv <==

 ** Result of effective mass analysis **

no. measurements	=	 87 
type	=	 log 
boot.R	=	 1500 
boot.l	=	 1 
Time extend	=	 64 
NA count in fitted bootstrap samples:	 0 ( 0 %)
NAs replaced in fit: TRUE 
time range from 16  to  46 
No correlation functions 1 
correlated fit	=	 FALSE 
m	=	 0.00850308 
dm	=	 7.974489e-06 
chisqr	=	 86.73365 
dof	=	 30 
chisqr/dof=	 2.891122 
Quality of the fit (p-value): 2.035766e-07 
[[1]]
NULL



==> pics/l_102_t_64_u_10_m_0_old.csv <==

 ** Result of effective mass analysis **

no. measurements	=	 89 
type	=	 log 
boot.R	=	 1500 
boot.l	=	 1 
Time extend	=	 64 
NA count in fitted bootstrap samples:	 0 ( 0 %)
NAs replaced in fit: TRUE 
time range from 16  to  46 
No correlation functions 1 
correlated fit	=	 FALSE 
m	=	 0.008501685 
dm	=	 7.694237e-06 
chisqr	=	 182.4094 
dof	=	 30 
chisqr/dof=	 6.080315 
Quality of the fit (p-value): 0 
[[1]]
NULL


